Staircase Cascaded Fusion of Lightweight Local Pattern Recognition and Long-Range Dependencies for Structural Crack Segmentation

Accurately segmenting structural cracks at the pixel level remains a major hurdle, as existing methods fail to integrate local textures with pixel dependencies, often leading to fragmented and incomplete predictions. Moreover, their high parameter counts and substantial computational demands hinder practical deployment on resource-constrained edge devices. To address these challenges, we propose CrackSCF, a Lightweight Cascaded Fusion Crack Segmentation Network designed to achieve robust crack segmentation with exceptional computational efficiency. We design a lightweight convolutional block (LRDS) to replace all standard convolutions. This approach efficiently captures local patterns while operating with a minimal computational footprint. For a holistic perception of crack structures, a lightweight Long-range Dependency Extractor (LDE) captures global dependencies. These are then intelligently unified with local patterns by our Staircase Cascaded Fusion Module (SCFM), ensuring the final segmentation maps are both seamless in continuity and rich in fine-grained detail. To comprehensively evaluate our method, this paper created the challenging TUT benchmark dataset and evaluated it alongside five other public datasets. The experimental results show that the CrackSCF method consistently outperforms the existing methods, and it demonstrates greater robustness in dealing with complex background noise. On the TUT dataset, CrackSCF achieved 0.8382 on F1 score and 0.8473 on mIoU, and it only required 4.79M parameters.

==> HighLights.txt <==
\documentclass[preprint, 12pt]{elsarticle}

\begin{document}

\noindent{\Large Highlights}
\vspace{0.5\baselineskip}

\noindent\textbf{Staircase Cascaded Fusion of Lightweight Local Pattern Recognition and Long-Range Dependencies for Structural Crack Segmentation}
\vspace{0.5\baselineskip}

\noindent Hui Liu, Chen Jia, Fan Shi, Xu Cheng, Mianzhao Wang, Shengyong Chen, Yang Lv

\begin{itemize}
\item Research highlight 1
This paper proposed a novel CrackSCF network for structural crack segmentation. By introducing a lightweight convolution block, a lightweight long-range dependency extractor, and a staircase cascaded fusion module, this network effectively distinguishes between background and crack pixels with low computational resources, resulting in high-quality segmentation maps.



\item Research highlight 2

This paper collected the TUT dataset, which includes structural cracks in eight different scenarios, providing a more comprehensive evaluation of the network's performance. 


\item Research highlight 3

Comprehensive experiments conducted on five public datasets and the TUT benchmark dataset demonstrate that the proposed CrackSCF network outperforms existing SOTA methods.
\end{itemize}

\end{document}

